Locating Red Supergiants in the Galaxy NGC 6822

Using archival near-IR photometry, we identify 51 of the K-band brightest red supergiants (RSGs) in NGC 6822 and compare their physical properties with stellar evolutionary model predictions. We first use Gaia parallax and proper motion values to filter out foreground Galactic red dwarfs before constructing a J - K vs. K color-magnitude diagram to eliminate lower-mass asymptotic giant branch star contaminants in NGC 6822. We then cross-match our results to previously spectroscopically confirmed RSGs and other NGC 6822 content studies and discuss our overall completeness, concluding that radial velocity alone is an insufficient method of determining membership in NGC 6822. After transforming the J and K magnitudes to effective temperatures and luminosities, we compare these physical properties with predictions from both the Geneva single-star and Binary Population and Spectral Synthesis (BPASS) single and binary star evolution tracks. We find that our derived temperatures and luminosities match the evolutionary model predictions well, however the BPASS model that includes the effects of binary evolution provides the best overall fit. This revealed the presence of a group of cool RSGs in NGC 6822, suggesting a history of binary interaction. We hope this work will lead to further comparative RSG studies in other Local Group galaxies, opportunities for direct spectroscopic follow-up, and a better understanding of evolutionary model predictions.

==> RefereeReport.txt <==
>> We thank the referee for their helpful and thoughtful comments. We've made most of the suggested changes and have offered further comments below. Changes have additionally been bolded in the text. We hope the paper is now suitable for publication.

Reviewer:
This manuscript presents a study of identifying bright red supergiant stars (RSGs) in the nearby, metal-poor, dwarf irregular star-forming galaxy NGC 6822 using archival near-IR photometry from UKIRT. The authors construct the sample by using Gaia astrometric solution and J-K/K color-magnitude diagram to remove contaminations from foreground red stars and low-mass asymptotic giant branch stars. The authors find that, the BPASS binary evolution model provides the best fit of the sample, indicating a history of binary interaction for a group of RSGs in NGC6822. Overall, I find the content of this paper to be interesting and informative and am therefore supportive of it being published. Meanwhile, I recommend some small+moderate changes, before the paper can be accepted.

Moderate issues:
================

1. I have a bit concern about removing the foreground contamination by using Gaia astrometric solution in Section 2.2. Using OB stars in the field to constrain the astrometry is a very good idea, but the sigma values of PMs and parallax are not mentioned in the paper. Thus, I have tested the crossmatching between Sibbons et al. (2012) and Gaia EDR3 (presumably your dataset will have very similar result), that the reliable NGC6822 members are supposed to only constitute of a few thousand targets. This is likely due to the relatively small angular size, large distance and low Galactic latitude of NGC6822, for which a large fraction of the NGC 6822 members will not have proper astrometric measurements either due to faintness or crowding. Generally speaking, members of NGC6822 ought to have very small PMs and parallaxes around zero. If you plot PM_RA versus PM_Dec diagram, you will immediately notice that there are two clusters shown on the diagram that, the large cluster (centred around PM_RA -2 and PM_Dec -5) represents the foreground stars and the small one (centred around 0, 0) represents NGC6822 (the candidacy of NGC6822 then could be determined based on zero-point+typical errors of the PMs and parallaxes at the faint end of the Gaia magnitude; see Table 4 of Lindegren, et al. 2021, A&A, 649, A2). So I think all the figures could be improved. Some content in Section 2.3 may also need to be changed accordingly. This may have small or no influence on the RSG sample size, but worth to be checked. 
>> We believe that the method we have used is better than what the referee suggests because there are spatially dependent zero-point issues in the Gaia proper motion and parallaxes that are ignored if one simply assumes that the parallaxes and proper motions are zero.  What we have done is to follow a modified process along the lines recommended by the Gaia Collaboration (2018, A&A, 616, 12).  In order to remove determine these zero-points, we use a set of NGC 6822 that are most assuredly members, namely the OB stars.  These result in median values for the proper motions and parallaxes which are close to, but not quite, zero, as described in the text.  Given the distance of NGC 6822, we expect no intrinsic dispersion around these values.  We then eliminated foreground stars by rejecting stars whose values are 3sigma away from these proper motions, or 3 sigma larger than the average parallax using the Gaia estimates of the errors as our sigma.   A few authors will ignore these zero-point corrections, but we have determined these consistently throughout our other papers on the Local Group.  We now quote the uncertainties in these zero-point values.
>> Re-reading the text at the beginning of Section 2.2, it is possible that the referee misunderstood what we had done, and we have therefore clarified the wording throughout the paragraph.

2. About the comparison between your result and Yang et al. (2021b), the discrepancy is relatively easy to be explained due to the data used in Yang et al. (2021b), which is taken from Sibbons et al. (2012). Sibbons' data is published in an unconventional way, that, "all magnitudes and colours are presented in their extinction-corrected (dereddened) form" (quoted from the their paper). Given Rv=3.1, E(B-V)≈0.3, the extinction correction in J and K band will be about 0.23 and 0.073 mag, respectively. Moreover, the magnitudes of Sibbons' data are on the WFCAM instrumental system. Based on the extinction correction and magnitude system transformation, it could well explain the 0.23 mag difference you found in J-band. In that sense, comparison of your result and Yang et al. (2021b) can be done by simply crossmatching the coordinates of RSG candidates. 
>> We emailed our friend and colleague Ming Yang, who offered a similar explanation.  However, in their paper, they refer to their UKIRT J-Ks values as the “obervational values” and use the notation J-K, never (J-K)o; the latter would be standard notation for de-reddened values. (See, for example, their Figure 5.)   In their on-line catalog, they intermix the UKIRT values with non-dereddened values from other sources for the same stars; the two show a pronounced offset.  In other words, there’s no indication in their paper that the UKIRT J-K values are de-reddened while the other J-K values they use are not.  Finally, when we compare their J-K UKIRT values to 2MASS values, we find a difference of 0.227 mags for J, and a difference of +0.010 for Ks.  Based on the above, dereddening seems to be a  valid explanation for J, but not for K; a difference of 0.07 is quite significant for the colors.
>> To us, it seems like our responsibility is to note the discrepancy, which we have done.  Given that the offered explanation doesn’t really explain the good agreement with the Ks values, and that it isn’t clear quite what Yang did in their paper with these values (did they de-reddened a second time in making the figures, or did they realize they were using de-reddened values?), it seems to us far better for them to issue an erratum describing the problem, and what implications (if any) this has on their analysis. 

3. In the Section 4 that some of the observed RSGs extend to cooler temperatures than what model predict, it could also be due to the variability and reddening of RSGs. Bright RSGs tend to have larger variabilities and produce more dust than the faint ones. Moreover, as a result of their short lifetime, massive stars (including RSGs) are also expected to locate close to the star formation region with high reddening environment. Therefore, combination of variability and reddening may also lead to such extension in the cooler temperature region on the HRD. I suggest the authors to add a short paragraph to mention such possibility in Section 4. Moreover, it may be better to plot an error bar on Fig 4 and 5 indicating the typical error of each axis.
>> TO DO: write response. Yes, can add something about increased dust (even reference our mass-loss paper) but also mention what Phil found with the SMC stars ... they aren't highly reddened. Add a sentence or two to the paper.

4. As mentioned in above that RSGs tend to locate close to the star formation region, it may also be worth to compare the spatial distribution of the RSG sample with respect to the distribution of star formation region in NGC6822 (e.g. FUV-selected star formation region from Efremova et al. 2011).
>> While we agree that RSGs are located closer to star forming regions than lower mass stars (say, AGBs), we've actually found that RSGs *aren't* preferentially located in star forming regions in the same way that OB or Wolf-Rayet stars are. This can visually be shown in Massey et al. (2021; https://ui.adsabs.harvard.edu/abs/2021arXiv210708304M/abstract), where we compared the locations of Wolf-Rayets and RSGs in the Magellanic Clouds, M31, and M33 (see Figures 6, 7, 8, and 9). While the Wolf-Rayet stars are located near the OB associations, the RSGs are much more spatially separated. For a more statistical approach, additionally see Aadland et al. (2019; https://ui.adsabs.harvard.edu/abs/2018AJ....156..294A/abstract) where the locations of OB stars, WRs, and RSGs were compared. Figures 3, 4, 5, and 6 show that while OB stars (or Bright Blue Stars in the paper) and Wolf-Rayets are similar in location, the RSGs are actually located further away from the OB associations. A statistical test shows that RSGs are 2x more isolated. Therefore, we've opted to not compare the locations of the RSGs to the star forming regions. 

Small issues:
=============

1. Throughout the paper, Gaia Data Release 3 (Gaia DR3) should be Early Data Release 3 (EDR3).
>> Fixed!

2. Line 37, the sentence is a bit confusing due to the semicolon.
>> added "and" between the references to make it easier to understand.

3. line 75, "the entire data set was cross-matched with Gaia DR2" should be "Gaia EDR3".
>> In this case, no it should not be. The cross-matching to get the original values was done against Gaia DR2. However, the average parallax and proper motion values for NGC6822 as determined using the OB stars was done with Gaia EDR3. To make this clearer, we have revised the following text:
>> "To remove the Galactic red dwarfs, we relied on high-precision parallax and proper motion values from the Gaia Data Releases to assign membership in NGC 6822. While our NIR photometric catalog was cross-matched against Gaia DR2, we relied on the newly released Early Gaia Data Release 3 (EDR3; \citealt{GaiaDR3}) to determine the appropriate parallax and proper motion cuts using blue star members of NGC6822 as zero points."
>> Additionally, after quoting the parallax and proper motion cuts, we added the following sentence:
>> "We note that the values obtained with Gaia DR2 are consistent within the quoted errors."

4. line 100 and 101, better to use a semicolon before the citations inside the parentheses, e.g., "(E(B-V) = 0.25 for NGC 6822 vs. 0.13 for the LMC, Massey et al. 2007)" changes to "(E(B-V) = 0.25 for NGC 6822 vs. 0.13 for the LMC; Massey et al. 2007)"
>> Fixed!

5. Line 104, "IC 10 Dimitrova et al. (2020)" changes to "IC 10 (Dimitrova et al. 2020)".
>> Fixed!

6. Fig 3 caption, "The Patrick et al. (2015) comparison is shown in light blue triangles and contains 5 matching RSGs" should be 6 matching RSGs according to the figure and corresponding content of the paper.
>> Yes, thank you for catching that! Fixed!

7. Fig 5 caption, "HR Diagrams comparing the BPASS single (top) and binary (bottom) evolutionary models with our observed RSGs" changes to "the BPASS single (left) and binary (right)".
>> Again, thanks! Fixed!

8. The symbol size of RSG sample could be enlarged in Fig 4 and 5 in order to make a better view.
>> Done!
